Minimax Adaptive Estimation for Finite Sets of Linear Systems

For linear time-invariant systems with uncertain parameters belonging to a finite set, we present a purely deterministic approach to multiple-model estimation and propose an algorithm based on the minimax criterion using constrained quadratic programming. The estimator tends to learn the dynamics of the system, and once the uncertain parameters have been sufficiently estimated, the estimator behaves like a standard Kalman filter.

==> figures/figure.csv <==
t;z;zh_mini;zh_ba
0;0.0;0.0;0.0
1;0.09337694911057237;-0.1986693302039976;-0.19866933079506122
2;-0.2663537355013762;0.055778752781308324;-0.40755886516500556
3;-1.764801916698337;-0.3206789983854709;-0.5591603693190266
4;-3.1851781814667666;-3.109843596900301;-2.6806128553004
5;-1.9575901039403296;-3.588607963226019;-3.5882454440693943
6;-2.7320706701553927;-3.0373881401736247;-3.0373677935960797
7;-3.9503378920504644;-3.653211432778709;-3.653210747667631
8;-2.6749273353502554;-4.687820398265338;-4.68782002737337
9;-2.9245013373041835;-2.4436200827647525;-2.4436191063626427
10;-4.788277573199274;-4.17520838367494;-4.175207504392404
11;-5.424180103743705;-4.667177248971706;-4.667176240603811
12;-3.9826102085321082;-3.786096218694893;-3.786094903713003
13;-3.7539983782761683;-3.550690698239257;-3.5506892056780637
14;-4.254939829186315;-3.9646428522119583;-3.964641202249826
15;-4.115544206245104;-2.0489722840790923;-2.048969689825823
16;-2.8875955433335614;-1.511506731075363;-1.511503392550869
17;0.4508688540349348;-1.6103814584631868;-1.6103778621308105
18;1.8346345723730781;1.5383913631251827;1.5383871737349595
19;1.3219977593816492;1.5781795247670094;1.5781751488871705
20;2.6252128934422228;2.3576491748094783;2.3576458560094484


==> figures/gammasF1.csv <==
t;gammamin;gammamini;gammabayes
1;1.224744871391589;2.9999991534923893;2.9999991534923893
2;1.2649110640673518;1.5811385085480083;1.5811385085480083
3;1.2709778186044849;1.3735054424542592;1.4192894675403074
4;1.2718675476729207;1.618903637143535;1.6369055662137877
5;1.271997456007632;1.5091830163775635;1.7655696853379335
6;1.2720164114794121;1.4916950196675942;1.7173004209314469
7;1.2720191770902063;1.3418016362887069;1.4148807813127748
8;1.2720195805883356;1.4762385494426493;1.665872509006265
9;1.2720196394579395;1.3174819218260785;1.3614882576070952
10;1.2720196480468995;1.3793287611377063;1.4734783253731885
11;1.2720196493000118;1.3338920231262354;1.3844620657573188
12;1.2720196494828384;1.3340699997943064;1.3820659750109932
13;1.2720196495095124;1.408396608237698;1.5112241742986279
14;1.2720196495134042;1.4501139683301731;1.5772139024236291
15;1.272019649513972;1.3492045933481709;1.402548102970013
16;1.2720196495140548;1.3381107253601678;1.3827004282748339
17;1.272019649514067;1.3955279191273753;1.4755349439077365
18;1.2720196495140685;1.3747722347379099;1.4348541320904775
19;1.272019649514069;1.3356981551381746;1.3723069307405582
20;1.272019649514069;1.353263446119305;1.396997873115103
21;1.272019649514069;1.3204284313150063;1.3459697058169797
22;1.272019649514069;1.35595286866187;1.3985288005305707
23;1.272019649514069;1.3418169210086068;1.3750985249728536
24;1.272019649514069;1.336479274185464;1.3657300401968213
25;1.272019649514069;1.339274164278718;1.368243134178079
26;1.272019649514069;1.3488206255465374;1.3803372959672253
27;1.272019649514069;1.319312782380376;1.3385737938249251
28;1.272019649514069;1.3097828004173515;1.3251481042083315
29;1.272019649514069;1.320629478833507;1.339817981336957
30;1.272019649514069;1.3199768983636195;1.338255743242379
31;1.272019649514069;1.3059151075819344;1.3187343587820666
32;1.272019649514069;1.2937748037393617;1.302189136767755
33;1.272019649514069;1.2909156443574061;1.2981945532854156
34;1.272019649514069;1.2930744332855684;1.301063600250248
35;1.272019649514069;1.298173130189182;1.3079585413765302
36;1.272019649514069;1.2838410788088561;1.2883827752103945
37;1.272019649514069;1.2957720954805314;1.304835713117853
38;1.272019649514069;1.2972717122168882;1.3067835669446375
39;1.272019649514069;1.2950156953904348;1.3035371438999968
40;1.272019649514069;1.2972057949977074;1.3063715843247592
41;1.272019649514069;1.2967147117148126;1.3055410273630845
42;1.272019649514069;1.3027181224516788;1.3135104191620104
43;1.272019649514069;1.2973310377141505;1.306078252699406
44;1.272019649514069;1.2907310761437008;1.2972090908586664
45;1.272019649514069;1.2798316639522012;1.2826792878207998
46;1.272019649514069;1.27946252752479;1.2821832607464663
47;1.272019649514069;1.2856257875181691;1.2906157210101348
48;1.272019649514069;1.2831440042160225;1.287189673543227
49;1.272019649514069;1.280975327704983;1.284226694541062
50;1.272019649514069;1.2793241013645111;1.2819706777146092
51;1.272019649514069;1.284373360353739;1.2888441957446581
52;1.272019649514069;1.2783336951463233;1.280629262304285
53;1.272019649514069;1.2767352025811958;1.278460585793246
54;1.272019649514069;1.2810148780364914;1.2843090910650379
55;1.272019649514069;1.279188971065191;1.2817992929447395
56;1.272019649514069;1.28044469409058;1.2834950134081586
57;1.272019649514069;1.2770153507627129;1.2788280742901774
58;1.272019649514069;1.2757101898229386;1.2770549010942214
59;1.272019649514069;1.277407558216837;1.2793652996264986
60;1.272019649514069;1.27963226436418;1.2823958437783236
61;1.272019649514069;1.2756030743417703;1.2769131790729835
62;1.272019649514069;1.2784127958093399;1.2807429695073713
63;1.272019649514069;1.2771026910781271;1.2789467252847022
64;1.272019649514069;1.2803688892885225;1.2833928417184288
65;1.272019649514069;1.2762276399935057;1.277756919478494
66;1.272019649514069;1.2774125020082756;1.2793652996264986
67;1.272019649514069;1.2766692853620154;1.2783485265206391
68;1.272019649514069;1.2773993185644394;1.2793356368778677
69;1.272019649514069;1.2753344616736098;1.2765292112712567
70;1.272019649514069;1.2795498678402044;1.2822689531314009
71;1.272019649514069;1.2762111606887105;1.2777239608689035
72;1.272019649514069;1.2759755066301404;1.2774026144253985
73;1.272019649514069;1.2756063702027294;1.2768966997681883
74;1.272019649514069;1.2773729516767671;1.2792960865463592
75;1.272019649514069;1.2756080181332088;1.276895051837709
76;1.272019649514069;1.275075736588326;1.2761716103572025
77;1.272019649514069;1.2804760047696904;1.283552690974942
78;1.272019649514069;1.2788989353007967;1.2813873103248612
79;1.272019649514069;1.2790340656001167;1.2815603430252103
80;1.272019649514069;1.2753888433794336;1.276613255725712
81;1.272019649514069;1.276440223025363;1.2780420114514497
82;1.272019649514069;1.2790983348888176;1.281669106436858
83;1.272019649514069;1.2808995229029254;1.2841146352684552
84;1.272019649514069;1.276514379896941;1.278152422793577
85;1.272019649514069;1.2815570471642512;1.2850325325455445
86;1.272019649514069;1.2813461120628735;1.2847227216153958
87;1.272019649514069;1.27827766551002;1.2805485137107888
88;1.272019649514069;1.2807940553522366;1.2839597298033811
89;1.272019649514069;1.2788544411778495;1.2813115055228037
90;1.272019649514069;1.2772460610298446;1.27912470177649
91;1.272019649514069;1.2789137666751123;1.2813807186029431
92;1.272019649514069;1.2754860712777247;1.2767335546507164
93;1.272019649514069;1.274841730460235;1.275858503566095
94;1.272019649514069;1.2766231433085888;1.2782826093014588
95;1.272019649514069;1.2801002766203615;1.2830286490824567
96;1.272019649514069;1.2864744717151184;1.2917791599286712
97;1.272019649514069;1.284961671534925;1.2896665130539355
98;1.272019649514069;1.2833911937879494;1.2874994844733751
99;1.272019649514069;1.2852747783260325;1.2900208181070305
100;1.272019649514069;1.2805056675183217;1.283549395113983

